Estimates of Scaling Violations for Pure SU(2) LGT

We investigate the approach of pure SU(2) lattice gauge theory with the Wilson action to its continuum limit using the deconfining transition, Luescher's gradient flow, and the cooling flow to set the scale. Of those, the cooling flow turns out to be computationally most efficient. We explore systematic errors due to use of three different energy observables and two distinct reference values for the flow time, the latter obtained by matching initial scaling behavior of some energy observables to that of the deconfining transition. Another important source of systematic errors are distinct fitting forms for the approach to the continuum limit. Besides relying in the conventional way on ratios of masses, we elaborate on a form introduced by Allton, which incorporates asymptotic scaling behavior. Ultimately we find that, though still small, our systematic errors are considerably larger than our statistical errors. ~

==> abstract.txt <==

Estimates of Scaling Violations for Pure SU(2) LGT

Bernd A. Berg
David Clarke

Florida State University Department of Physics, Tallahassee, FL 32306

We investigate the approach of pure SU(2) lattice gauge theory with the 
Wilson action to its continuum limit using the deconfining transition, 
L\"uscher's gradient flow, and the cooling flow to set the scale. Of 
those, the cooling flow turns out to be computationally most efficient. 
We explore systematic errors due to use of three different energy 
observables and two distinct reference values for the flow time, the 
latter obtained by matching initial scaling behavior of some energy 
observables to that of the deconfining transition. Another important 
source of systematic errors are distinct fitting forms for the approach 
to the continuum limit. Besides relying in the conventional way on 
ratios of masses, we elaborate on a form introduced by Allton, which 
incorporates asymptotic scaling behavior. Ultimately we find that, 
though still small, our systematic errors are considerably larger than 
our statistical errors.

